MAXI J1535-571 2017 outburst Seen by INTEGRAL/SPI and Investigating the Origin of Its Hard Tail

On 2 September 2017 MAXI J1535-571 went into outburst and peaked at ~5 Crab in the 2-20 keV energy range. Early in the flare INTEGRAL performed Target of Opportunity pointings and monitored the source as it transitioned from the hard state to the soft state. Using quasi-simultaneous observations from MAXI/GSC and INTEGRAL/SPI, we studied the temporal and spectral evolution of MAXI J1535-571 in the 2-500 keV range. Early spectra show a Comptonized spectrum and a high-energy component dominant above ~150 keV. CompTT fits to the SPI data found electron temperatures (kTe) evolves from ~31 keV to 18 keV with a tied optical depth (tau ~ 0.85) or tau evolving from ~1.2-0.65 with a tied kTe (~24 keV). To investigate the nature of the high-energy component, we performed a spectral decomposition of the 100-400 keV energy band. The CompTT flux varies significantly during the hard state while the high-energy component flux is consistent with a constant flux. This result suggests that the two components originate from different locations, which favors a jet origin interpretation for the high-energy component over a hybrid corona interpretation. Lastly, two short rebrightenings during the hard-to-soft transition are compared to similar events reported in MAXI J1820+070.

==> reply_to_referee.txt <==
Reply to the Referee

Spectral analysis:
- No details are provided regarding spectral extraction, background extraction, software used for spectral analysis (XSpec, ISIS, Sherpa, something else?)  

    The phrase "to construct light curves and spectra" was added to the end of the first paragraph of Section 2 to clarify that the SPI data (light curves and spectra) were analyzed using SPIDAI.  A reference to the article discussing the software in detail (spectral and background extraction) was already included (Burke et al., 2014).

    Sentences were added to the end of the second paragraph of Section 2 that provide details about how the spectra and light curves were generated for the MAXI/GSC data.  

    A phrase in the first sentence of the first paragraph of Section 3.2.1 to clarify that the spectral fitting was performed using Xspec.

- Similarly, there are no details regarding spectral binning, background modeling, assumptions regarding photo-electric cross-section, abundance of elements.

    A sentence was added at the end of the first paragraph of Section 2 to give details on the SPI spectral binning.  Also, a phrase was added at the end of the second paragraph of Section 2 giving details about the GSC spectral binning. 

    A phrase was added in the first paragraph of Section 3.2.1 about the assumption for the abundance of elements and photo-electric cross section assumptions.  

- The spectral results as presented at the moment are difficult to navigate and follow. A coherent table with all the (better) models tabulated with their parameter values and uncertainties (and clear indicator/flag for parameters frozen or tied) for each analyzed revolution is needed.

    A table with the best-fit parameters and uncertainties for the better models has been added.

- It appears the spectra are from multiple instruments/telescopes (MAXI/GSC and INTEGRAL/SPI?). This needs to be declared at the beginning of section 3.2.1, to justify the use of the "const" model component and its setup and values should be clarified.

    A phrase in the first sentence of the first paragraph of Section 3.2.1 to clarify that the spectral fitting are from multiple instruments.

    The values of the cross-normalizations have been included in the table of best-fit parameters fits.

- The authors frequently report the reduced chi-squared and rely on this statistic alone for both assessment of goodness of fit and model comparison. This is not advised. The authors are encouraged to first demonstrate that the data are at sufficient quality to warrant use of chi-squared statistics. If so, following that when reporting fit statistics, include the chi-squared itself (not reduced) and the number of degrees of freedom. If the analysis is carried out in Xspec, reporting the appropriate null hypothesis and its probability is also important.

    We have added text to show that the data are sufficient for chi-squared statistics.  We have also added the chi-squared values, degrees of freedom, and the null hypothesis probabilities for fit results.

- At the beginning of section 3.2.1, the power-law fit is not fully described to allow a better understanding of modelling challenges. What was the power-law index, other parameters, what did the residuals look like?

    We have expanded on the results of the power-law fits and included the photon index values and a description of the residuals in the first 2 paragraphs of Section 3.2.1.

- line 100: the claim of the cutoff requires details (at what energy? is is feasible to estimate its significance) and perhaps even a figure showing this claimed trend.

    We added a paragraph with results from cutoff power-law fits that includes the photon indexes and cutoff energies to show the cutoff significant, the quality of the fits, and a description of the residuals.  We have also added text estimating the significance by comparing the differences in chi-squared values between the power-law and cutoff power-low fits.  

- line 103: "the reflection factor was fixed to 1" perhaps would benefit from an addendum like "indicating a disk geometry".

    The phrase was added as suggested.

- The paragraph starting on line 105 faces two issues: 1- as stated above, model comparison solely based on reduced chi-squared is not sufficient. 2- Model comparison between a simplistic phenomenological model (Powerlaw) and a partially physically motivated complex model is not meaningful. Thus this needs rephrasing to remove indication of comparison with a PL model. No need to justify fitting with a more physically motivated model as opposed to a powerlaw when trying to characterize physical aspects of the system.

    We removed a discussion of the power-law fits from this section.

- line 108-110: the claim of fit improvement needs more details. How does degrees of freedom compare between the two (it seems the added cutoff PL has all parameters frozen, thus same DoF as the model without cutoff PL? if so, needs mentioning as it would show this is truly an improvement).

    We expanded on discussion of fit improvement and included results from an F-test with and without the cutoff power-law to demonstrate the improvement.  


- Paragraph starting at line 112 - this paragraph suffers from multiple problems: - no evidence is provided regarding the residuals of diskbb being like the ones in the powerlaw for SPI. The authors could plot residuals and demonstrate (advised), or could report chi2 and DoF only in that band. - Calling the revolution "complex" is insufficient. More details is needed; i.e., is it a calibration issue? is the spectral state complex? in what way? is this expected for the spectral state based on light curves?

    We added text elaborating on the fit to the revolution 1864 data and the residuals.  We also explained more details about the complexity of the revolution.  

- Section 3.2.2: this section has multiple claims of trends (or lack there of) in parameter values, but no uncertainty is reported and no actual value is provided. Nothing backs up these claims (e.g., line 133 trend in optical depth, line 140 "compton parameters" are constant, line 142, normalization values are low/high. The authors need to at least either plot these parameter values (and their uncertainties) versus time/revolution or tabulate them, and claims of trends (or absence of) needs statistical evidence. It would also be beneficial if the authors allude to the physical meaning of these trends. Lastly at the end of this section, the inference of revolution 1865 is vaguely described as poorly constraining due to low statistics. This needs more details. How bad? is it faintness of the source? low exposure? low number of photons? how poorly?

    We have added text pointing to the fit results shown in Fig. 4 and what is plotted in each panel, demonstrating the behaviors discussed in Section 3.2.2.  

    What more "physical meaning" should we add?  Make it explicit that it is the evolution of the corona parameters?

    We removed the sentence about the poorly constrained parameters during revolution 1865 since the lowest significance parameter is 5.1 sigma.  

- Line 173, this statement requires either references or more details.

    I can add some more details about this statement.  I'm not aware of any references.  Are you?

- Line 179: the claim can be quantified with a variability test.

    Do you have any suggestions on quantifying the variability?  I did a fit to a constant value originally.  The red chi^2 is 1.99 (worse than I remembered).  I am not sure that the referee will accept a chi^2 fit based on the previous comments.  
    
    I will look at the std dev and also how much the points vary from the wgt avg, but any suggestions are welcome. 


## Small suggestions, Textual and aesthetics
The authors may choose to ignore these.
- Figure 1: the caption would benefit from a takeaway message relevant to the analysis in the paper. Perhaps indicating the revolutions that are mentioned in the text and are being analyzed, etc. In the same plot, top panel it is not clarified that the black markers are the 25-50 keV light curve points.


- Figure 3: the figure would benefit from showing the residuals or data/model ratio panels (perhaps side by side?). It needs to be mentioned in the caption which model is plotted. Lastly, while the inset panel appears to plot unfolded models, are the spectra plotted in the outer panel also unfolded? if so, I'd urge the authors to at least in the outer panel plot folded spectra as unfolded representation tends to exaggerate model-dependend features in the data.


- The authors use the words "soft" and "hard" X-ray bands without defining them threshold for this definition in their analysis (e.g., line 79).


- Line 83: A little rewording regarding the reflares can be helpful, I presume the authors mean "the first brightening *lasts* 0.5 days"

    We have changed "is" to "lasts" as suggested.  

- Section 3 perhaps would be more appropriate to be called Analysis and Results


- lines 69-70 (and some other places in the text): latex quotation marks need fixing.

    We have updated the latex quotation marks where needed.

==> reply_to_referee_220708.txt <==
Again, we thank the referee for the insightful comments and suggestions during this process.  

﻿- Null hypothesis probability: it is important to identify what the null hypothesis is. Xspec defines null hypothesis as the observed data are drawn from the model. I would suggest adding this as a footnote when first mentioning NHP.

----- We have added a footnote stating that in Xspec the null hypothesis is that the observed data are drawn from the model.  The footnote is in the third paragraph of Sec 3.2.1.

- The authors could add a note early on in the analysis section indicating the confidence level at which they report parameter uncertainties.

----- We added a sentence in first paragraph of Section 3.1 (Temporal Behavior) that the 1-sigma errors are plotted, and we added a sentence in the first paragraph of section 3.2.1 (Revolution Variability) that the best-fit parameters from Xspec fits are at the 1-sigma level.  

